A Fan-Type Theorem for Hamiltonian Berge Cycles in 3-Uniform Hypergraphs

Let $H$ be a simple $3$-uniform hypergraph on $n\ge7$ vertices, and put $\tau_n=\binom{\lfloor(n-1)/2\rfloor}{2}$. We prove that $H$ has a Hamiltonian Berge cycle if its $2$-shadow is $2$-connected, every pair at Berge distance two has an endpoint of hypergraph degree at least $\tau_n+1$, and every pair of codegree one has both endpoints above $\tau_n$. The distance-two threshold is sharp, and the order range cannot be extended to $n=4,5,6$. The proof separates two structural arguments. A low-degree endpoint of an extremal longest Berge path forces Hamiltonicity, independently of the order and the degree threshold. For high-degree endpoints, injective charging and its equality cases force pairs of codegree one that permit further rotations. The cases $n=7,8$ are settled by exhaustive verification, with a completeness proof and a second implementation using direct vertex--hyperedge cycle search. Keywords: Hamiltonian Berge cycle; Fan-type condition; 3-uniform hypergraph; longest-path rotation; exhaustive verification.

==> SHA256SUMS.txt <==
eb201c4c8c3c8828ebbc3b568fe20d7a3799273408618335054ea81e612d6a5b  D_independent_n7_check.cpp
5c4d9e4bd8fed14665dd931ff4692de80d14ac4bd29ba257cac7b1c97edf76cd  D_independent_n8_certificates.cpp
50bc5e9d8717116859449a51a7569df0b01cf3c73312acc565b7cf616dd3d743  D_independent_n8_full.cpp
4fde0495c1a780cc69f6c6f48ad3628a5430e38c4e34bb903263e9bc01d7eb1b  README.md
36ffe9e23a89f05a2f8c398dbba83fd6b0941eb0a6401b4f90f16dd498f35f57  assert_counts.py
10f64bc9bdbaf1f6ebe379bb694ee491bf1fb28dfae0197be6bc783b8b3ee83b  audit_shadows_n7.py
a64df3db29970877608cc2bb41a400c7abbb8058c10d4ee57024dd554362b868  certificates_n8.txt
ee148bbe6dee45322f41bd9b696cef7bdd3f897ad249b4870d8e70f32ce66478  export_and_audit_catalogue.cpp
0b9d082261d5b1976380213b00cd9139b1755e068b5c1963f10d07ae0d13f4fb  reference_output/audit_catalogue_results.txt
5316cd0099f0edcc5c5c7d13d52e992691f7916feb1a284e5b48fd8f5b8a1609  reference_output/audit_catalogue_timing.txt
5e298f224b5bf9d5d33b7021c9832ab1eb0f623a26b5948862fa6c7d33770c8f  reference_output/fresh_n7.log
b05b62a5bfa271baad587a8251352ecf792c6dbb27160b5ee800cf92e8855643  reference_output/fresh_n7_stderr.log
770f2c59ac5d16e3d8723c4f98b57cd09f1e1d779493bad6476c491a96d4a06e  reference_output/fresh_n8.log
a26bd13fff31ea3d5de2be77a6282d582a123f32f074d7fafe46b76fdcea19c8  reference_output/fresh_n8_stderr.log
7517253d53ec91a799cb288ddd77561da406a57cde7d314925f339c87911b125  reference_output/fresh_n8cert.log
fed731cebe9db59995b9fe5aabca8a607f233f3fca9e19339c39e931956d9ceb  reference_output/fresh_n8cert_stderr.log
1f98631ceaa7135413031b6cd53b2d046fdc23774cd3e08f94a3e0682ac646bc  reference_output/shadows_n7.log
221156793472ab13529da03a4167ab5555fc90f3f8cc85117a041c253ee790e0  reproduce.sh


==> reference_output/audit_catalogue_results.txt <==
orders=360 assignments=14041080
size5=57348 size6_before=589923 kept=37695 total=95043
independent_matching_witnesses=95043 failures=0
catalogue=certificates_n8.txt


==> reference_output/audit_catalogue_timing.txt <==
elapsed=1.65 seconds

